Supervised Topic Models

We introduce supervised latent Dirichlet allocation (sLDA), a statistical model of labelled documents. The model accommodates a variety of response types. We derive an approximate maximum-likelihood procedure for parameter estimation, which relies on variational methods to handle intractable posterior expectations. Prediction problems motivate this research: we use the fitted model to predict response values for new documents. We test sLDA on two real-world problems: movie ratings predicted from reviews, and the political tone of amendments in the U.S. Senate based on the amendment text. We illustrate the benefits of sLDA versus modern regularized regression, as well as versus an unsupervised LDA analysis followed by a separate regression.

==> notes.txt <==
===========================================================================
SLDA JOURNAL PAPER
===========================================================================

20100302

submitted to statistical science and the arxiv

===========================================================================

20100120

use fits/031 for all-reviewers/003 (see lars on local fits/004)

===========================================================================

20090816

read about IRLS in M+N
applications:
. reviews (linear regression)
. political blogs/speeches (0,1 logistic regression)
. diggs (poisson, overdispersed counts)
. votes on bills (multi-variate counts, # votes from dems/reps)

===========================================================================

20090801

slda to dos

(1) think about on-line estimation
(2) more empirical results/rerun empirical results
(3) simulations
(4) general inference procedure (look at chong/jc's paper)
(5) can we do irls for a general M-step (look at nelder/mccaullaugh)

===========================================================================

< 2000801

. fix all current citations to be \citep

. flesh out the GLM section with the delta method

  . note: chong just used the simple lower bound on jensen's and it
    worked fine for multiclass classification

. run simulations on other data (reviews, classification, diggs as poisson)
  . a multi.class classification
  . a poisson regression
  . possibly add chong as an author and include his experiments?
  . should we compare to L1 regression in the GLM setting

